Have I Seen Enough? Frozen Video-Language Models Encode Evidence Readiness

Streaming video-language models must decide not only what to answer, but whether the evidence needed for the current question has arrived. Existing systems learn that decision as a separate trigger; we ask whether an unmodified model already computes it. We show that frozen VideoLLMs carry a linearly readable evidence-readiness signal, labelled from timestamped evidence rather than from model output. It decodes in all seven models of a shared byte-identical evaluation (AUROC 0.733-0.905 under the strictest not-ready sampling, where a fitted clock is near chance), and a probe fitted without any of a benchmark family's footage still reads that family. It is question-conditioned: on byte-identical windows, changing only the question reverses the readout on 66.1% of pairs, while every question-blind control is at chance by construction. The model can answer incorrectly and still encode readiness: AUROC remains 0.722 among wrong answers. Readiness also beats uncertainty estimators and their supervised combination on latency-matched answer selection, and tracks independent human judgments more closely than confidence. Released streaming triggers are also linear readouts, yet a trained trigger read on its own base model's activations is approximately orthogonal to readiness and decodes it far less accurately than a probe. We turn the readout into Readiness Gating, an answer-timing policy that improves accuracy by up to +9.75 pp at matched video duration with negligible computational overhead. How much it gains varies with the accuracy headroom the task makes available: across 26 configurations the gain tracks that headroom, and an intervention that moves it over identical pixels moves the gain with it.

==> figures/data/bandlaw_fit.csv <==
format,n_items,band,delta_star,ci_lo,ci_hi,delta_star_rung_index
window,762,0.0604,0.0001,-0.0087,0.0104,0.0005
window,1244,0.0627,0.0049,-0.0024,0.0124,0.0026
window,762,0.0433,0.009,-0.0027,0.0202,0.0069
window,1641,0.0542,-0.0007,-0.007,0.0052,0.0015
window,1244,0.0579,-0.005,-0.0126,0.0025,-0.0042
window,1641,0.0542,-0.0008,-0.0073,0.0051,0.001
burst,796,0.6457,0.0975,0.0819,0.1154,0.0939
burst,265,0.9509,0.1378,0.1086,0.1724,0.1267
burst,306,0.817,0.1346,0.107,0.1672,0.1213
window,196,0.199,0.0056,-0.0326,0.0409,0.0124
prefix,193,-0.0725,-0.016,-0.0559,0.0209,-0.0075
window,1728,0.0214,0.0076,0.0009,0.0148,0.0052
window,1728,0.0897,0.0092,0.0028,0.0158,0.0067
window,600,0.345,0.0466,0.0284,0.0654,0.0473
window,599,0.3606,0.0299,0.0126,0.0476,0.0294
window,600,0.175,0.011,0.0055,0.0167,0.012
window,249,0.3735,0.0489,0.0196,0.0793,0.0435
window,707,0.1188,0.0137,0.0008,0.0277,0.0066
window,312,0.125,0.0603,0.0362,0.0861,0.0524
window,312,0.0769,0.0225,0.0033,0.042,0.0192
window,312,0.0641,0.0139,-0.0051,0.0333,0.0086
window,312,0.0256,0.0164,-0.0121,0.0453,0.0059
window,312,0.0321,-0.0028,-0.0246,0.0198,-0.0118
window,312,0.0737,0.033,0.0118,0.0563,0.0256
window,312,0.1699,0.0272,0.0059,0.0483,0.0219
prefix,6195,0.0062,-0.0001,-0.0013,0.001,-0.0004


==> figures/data/clock_GLM_4_1V_9B.csv <==
idx,regime,auc,clock
0,before,0.8306,0.9497
1,after,0.7779,0.9069
2,near,0.8149,0.8663
3,both,0.7609,0.5271


==> figures/data/clock_Idefics3_8B.csv <==
idx,regime,auc,clock
0,before,0.8669,0.9497
1,after,0.7406,0.9069
2,near,0.8553,0.8663
3,both,0.7703,0.5271


==> figures/data/clock_LLaVA_OV_1_5_8B.csv <==
idx,regime,auc,clock
0,before,0.8927,0.9497
1,after,0.8312,0.9069
2,near,0.8877,0.8663
3,both,0.8262,0.5271


==> figures/data/clock_Pixtral_12B.csv <==
idx,regime,auc,clock
0,before,0.7896,0.9497
1,after,0.7373,0.9069
2,near,0.784,0.8663
3,both,0.7329,0.5271


==> figures/data/clock_Qwen3_VL_2B.csv <==
idx,regime,auc,clock
0,before,0.8934,0.9497
1,after,0.8648,0.9069
2,near,0.893,0.8663
3,both,0.8495,0.5271


==> figures/data/clock_Qwen3_VL_32B.csv <==
idx,regime,auc,clock
0,before,0.9411,0.9497
1,after,0.9067,0.9069
2,near,0.9277,0.8663
3,both,0.9046,0.5271


==> figures/data/clock_Qwen3_VL_8B.csv <==
idx,regime,auc,clock
0,before,0.919,0.9497
1,after,0.8764,0.9069
2,near,0.9106,0.8663
3,both,0.874,0.5271


==> figures/data/ovo_reliability.csv <==
bin_mid,n_rows,mean_pred_prob,observed_pos_frac
0.35,7,0.359007,0.000000
0.45,21,0.462510,0.000000
0.55,54,0.563422,0.074074
0.65,98,0.659439,0.040816
0.75,195,0.757655,0.041026
0.85,445,0.858315,0.026966
0.95,3093,0.981394,0.156159


==> figures/data/pm_anet.csv <==
idx,baseline,pm,lo,hi
0,sc_agree,0.25333,0.20813,0.30133
1,sc_neg_entropy,0.25333,0.20813,0.30133
2,se_neg,0.23333,0.19097,0.27603
3,se_neg_lennorm,0.22,0.17747,0.26359
4,se_neg_loose,0.22333,0.17996,0.267
5,naive_neg_entropy,0.23333,0.19086,0.27695
6,ask_pyes,0.23833,0.19483,0.28328
7,order_agree,0.23,0.18443,0.27674
8,order_mean_maxp,0.08167,0.04623,0.11678
9,sig_max,0.14167,0.10327,0.18213
10,sig_margin,0.16833,0.12457,0.2112
11,ens_vote,0.21167,0.17105,0.25287
12,ens_mean_prob,0.20167,0.16145,0.24104
13,ens_conf_prob,0.19167,0.15162,0.233
14,confidence,0.10667,0.06829,0.145
15,composite,0.08167,0.0462,0.11655
16,composite_plus_probe,-0.00167,-0.0178,0.0148


==> figures/data/pm_oops.csv <==
idx,baseline,pm,lo,hi
0,sc_agree,0.25962,0.20513,0.3141
1,sc_neg_entropy,0.25962,0.20513,0.3141
2,se_neg,0.19872,0.14423,0.25321
3,se_neg_lennorm,0.1891,0.13462,0.24367
4,se_neg_loose,0.23077,0.17628,0.28846
5,naive_neg_entropy,0.21795,0.16026,0.27564
6,ask_pyes,0.08654,0.04487,0.13141
7,order_agree,0.18269,0.12821,0.24038
8,order_mean_maxp,0.08013,0.03526,0.125
9,sig_max,0.20192,0.14744,0.25641
10,sig_margin,0.20833,0.15385,0.26282
11,ens_vote,0.19551,0.14423,0.25
12,ens_mean_prob,0.17308,0.125,0.22436
13,ens_conf_prob,0.15705,0.10897,0.20513
14,confidence,0.07051,0.02885,0.11218
15,composite,0.04487,0.00321,0.08654
16,composite_plus_probe,0.00321,-0.01603,0.02244

